Concatenated Codes for Multiple Reads of a DNA Sequence

Decoding sequences that stem from multiple transmissions of a codeword over an insertion, deletion, and substitution channel is a critical component of efficient deoxyribonucleic acid (DNA) data storage systems. In this paper, we consider a concatenated coding scheme with an outer nonbinary low-density parity-check code or a polar code and either an inner convolutional code or a time-varying block code. We propose two novel decoding algorithms for inference from multiple received sequences, both combining the inner code and channel to a joint hidden Markov model to infer symbolwise a posteriori probabilities (APPs). The first decoder computes the exact APPs by jointly decoding the received sequences, whereas the second decoder approximates the APPs by combining the results of separately decoded received sequences and has a complexity that is linear with the number of sequences. Using the proposed algorithms, we evaluate the performance of decoding multiple received sequences by means of achievable information rates and Monte-Carlo simulations. We show significant performance gains compared to a single received sequence. In addition, we succeed in improving the performance of the aforementioned coding scheme by optimizing both the inner and outer codes.

==> Figures/Arnold-Loeliger/AIR_CC_DNAChannel_M1_AL.txt <==
0.000000	1.000000
0.010000	0.996218
0.020000	0.990604
0.030000	0.981330
0.040000	0.968826
0.050000	0.953430
0.060000	0.934194
0.070000	0.909872
0.080000	0.883500
0.090000	0.850674
0.100000	0.815004
0.110000	0.777934
0.120000	0.740474
0.130000	0.695728
0.140000	0.653982
0.150000	0.609306
0.160000	0.562006
0.170000	0.518066
0.180000	0.476668
0.190000	0.433374
0.200000	0.393100
0.210000	0.356128
0.220000	0.318706
0.230000	0.285496
0.240000	0.254274
0.250000	0.221298
0.260000	0.193696
0.270000	0.168146
0.280000	0.145422
0.290000	0.126414
0.300000	0.104502


==> Figures/Arnold-Loeliger/AIR_CC_DNAChannel_M2_AL.txt <==
0.000000	1.000000
0.010000	0.999910
0.020000	0.999504
0.030000	0.999180
0.040000	0.998220
0.050000	0.996732
0.060000	0.994152
0.070000	0.990716
0.080000	0.985408
0.090000	0.977702
0.100000	0.965632
0.110000	0.945900
0.120000	0.920420
0.130000	0.889874
0.140000	0.850738
0.150000	0.806426
0.160000	0.760996
0.170000	0.710484
0.180000	0.661404
0.190000	0.603502
0.200000	0.550934
0.210000	0.497870
0.220000	0.442028
0.230000	0.381820
0.240000	0.333200
0.250000	0.284268
0.260000	0.247172
0.270000	0.213176
0.280000	0.179372
0.290000	0.149646
0.300000	0.117410


==> Figures/Arnold-Loeliger/AIR_DNAChannel_M1_AL_FullLattice.txt <==
0.000000	2.000000
0.010000	1.828484
0.020000	1.696660
0.030000	1.581706
0.040000	1.476714
0.050000	1.376844
0.060000	1.285888
0.070000	1.197572
0.080000	1.116164
0.090000	1.040282
0.100000	0.966882
0.110000	0.895436
0.120000	0.831914
0.130000	0.769276
0.140000	0.707930
0.150000	0.652750
0.160000	0.598708
0.170000	0.547138
0.180000	0.498726
0.190000	0.454860
0.200000	0.410266
0.210000	0.369438
0.220000	0.330442
0.230000	0.296076
0.240000	0.263156
0.250000	0.232128
0.260000	0.202746
0.270000	0.178682
0.280000	0.154214
0.290000	0.132328


==> Figures/Arnold-Loeliger/AIR_DNAChannel_M2_AL.txt <==
0.000000	2.000000
0.010000	1.962766
0.020000	1.915212
0.030000	1.863702
0.040000	1.813784
0.050000	1.750424
0.060000	1.691532
0.070000	1.623016
0.080000	1.559774
0.090000	1.491398
0.100000	1.431518
0.110000	1.361604
0.120000	1.277824
0.130000	1.218282
0.140000	1.149310
0.150000	1.074350
0.160000	0.998090
0.170000	0.934648
0.180000	0.859832
0.190000	0.789874
0.200000	0.731916
0.210000	0.663536
0.220000	0.606914
0.230000	0.547376
0.240000	0.497764
0.250000	0.436440
0.260000	0.392658
0.270000	0.351590
0.280000	0.297744
0.290000	0.265158
0.300000	0.222452


==> Figures/Arnold-Loeliger/AIR_TVC+RS_DNAChannel_M1_AL.txt <==
0.000000	1.000000
0.010000	0.992666
0.020000	0.982854
0.030000	0.969522
0.040000	0.952964
0.050000	0.932856
0.060000	0.908922
0.070000	0.883272
0.080000	0.852886
0.090000	0.822042
0.100000	0.786686
0.110000	0.750520
0.120000	0.712934
0.130000	0.673548
0.140000	0.634358
0.150000	0.592788
0.160000	0.551346
0.170000	0.512710
0.180000	0.473210
0.190000	0.434042
0.200000	0.395160
0.210000	0.358968
0.220000	0.324400
0.230000	0.291806
0.240000	0.260786
0.250000	0.231324
0.260000	0.202936
0.270000	0.177266
0.280000	0.153242
0.290000	0.131982
0.300000	0.113048


==> Figures/Arnold-Loeliger/AIR_TVC+RS_DNAChannel_M2_AL.txt <==
pid AIR
0.000000	1.000000
0.010000	0.997154
0.020000	0.996580
0.030000	0.994678
0.040000	0.992426
0.050000	0.989032
0.060000	0.984278
0.070000	0.978024
0.080000	0.969954
0.090000	0.959970
0.100000	0.947340
0.110000	0.930326
0.120000	0.912440
0.130000	0.889750
0.140000	0.863688
0.150000	0.834254
0.160000	0.799448
0.170000	0.764694
0.180000	0.725288
0.190000	0.681884
0.200000	0.640732
0.210000	0.594880
0.220000	0.548290
0.230000	0.502382
0.240000	0.455116
0.250000	0.408688
0.260000	0.364002
0.270000	0.320770
0.280000	0.281726
0.290000	0.240470
0.300000	0.207322



==> Figures/Arnold-Loeliger/AIR_TVC_DNAChannel_M1_AL.txt <==
0.000000	1.000000
0.010000	0.998630
0.020000	0.994356
0.030000	0.986528
0.040000	0.975082
0.050000	0.959850
0.060000	0.940224
0.070000	0.915992
0.080000	0.889580
0.090000	0.858824
0.100000	0.825430
0.110000	0.790244
0.120000	0.752622
0.130000	0.712602
0.140000	0.670830
0.150000	0.629242
0.160000	0.587694
0.170000	0.546652
0.180000	0.505672
0.190000	0.466208
0.200000	0.427632
0.210000	0.391300
0.220000	0.355332
0.230000	0.321850
0.240000	0.291186
0.250000	0.260172
0.260000	0.232388
0.270000	0.205644
0.280000	0.180078
0.290000	0.157306
0.300000	0.136292


==> Figures/Arnold-Loeliger/AIR_TVC_DNAChannel_M2_AL.txt <==
pid AIR
0.000000	1.000000
0.010000	0.997328
0.020000	0.996886
0.030000	0.996770
0.040000	0.995706
0.050000	0.994266
0.060000	0.992006
0.070000	0.988970
0.080000	0.983910
0.090000	0.976808
0.100000	0.968518
0.110000	0.955332
0.120000	0.940968
0.130000	0.922088
0.140000	0.899324
0.150000	0.873140
0.160000	0.841366
0.170000	0.808784
0.180000	0.771150
0.190000	0.730388
0.200000	0.686456
0.210000	0.643034
0.220000	0.595338
0.230000	0.549778
0.240000	0.501918
0.250000	0.457226
0.260000	0.409030
0.270000	0.365990
0.280000	0.325756
0.290000	0.283036
0.300000	0.248132


==> Figures/Arnold-Loeliger/AIR_WM_DNAChannel_M1_AL.txt <==
0.000000	1.000000
0.010000	0.974736
0.020000	0.945934
0.030000	0.915058
0.040000	0.882424
0.050000	0.847998
0.060000	0.812036
0.070000	0.775746
0.080000	0.738732
0.090000	0.702430
0.100000	0.664962
0.110000	0.626884
0.120000	0.591158
0.130000	0.554500
0.140000	0.519218
0.150000	0.484852
0.160000	0.447816
0.170000	0.414630
0.180000	0.383040
0.190000	0.351548
0.200000	0.319996
0.210000	0.291492
0.220000	0.263360
0.230000	0.237242
0.240000	0.212240
0.250000	0.189502
0.260000	0.167538
0.270000	0.145618
0.280000	0.128114
0.290000	0.109928
0.300000	0.093268


==> Figures/Arnold-Loeliger/AIR_WM_DNAChannel_M2_AL.txt <==
pid AIR
0.000000	1.000000
0.010000	0.998926
0.020000	0.995864
0.030000	0.990090
0.040000	0.982266
0.050000	0.973566
0.060000	0.958504
0.070000	0.943262
0.080000	0.922104
0.090000	0.903324
0.100000	0.876644
0.110000	0.852262
0.120000	0.826538
0.130000	0.797254
0.140000	0.761984
0.150000	0.726522
0.160000	0.686434
0.170000	0.648758
0.180000	0.614362
0.190000	0.576418
0.200000	0.538098
0.210000	0.496858
0.220000	0.456778
0.230000	0.413502
0.240000	0.379542
0.250000	0.342380
0.260000	0.308966
0.270000	0.271110
0.280000	0.243730
0.290000	0.208100
0.300000	0.178526


==> Figures/BCJR-Once/BO-TV4-O-M1.txt <==
0 1
0.01 0.992267101277169
0.02 0.981109764656314
0.03 0.966295965850846
0.04 0.947401445110031
0.05 0.921018405629979
0.06 0.893483702921157
0.07 0.861141952676503
0.08 0.823086845380191
0.09 0.780818140981959
0.1 0.736142536281462
0.11 0.690714784785394
0.12 0.642520194101715
0.13 0.59171082193538
0.14 0.538364772795026
0.15 0.489354181040336
0.16 0.437333071560519
0.17 0.392038863581816
0.18 0.343151067167026
0.19 0.293443391512028
0.2 0.256642903337514
0.21 0.217146406197287
0.22 0.181246067686104
0.23 0.148743896168666
0.24 0.121131791881991
0.25 0.0968150766530526
0.26 0.0745581923189447
0.27 0.0627957738933473
0.28 0.0491315699247552
0.29 0.0374611770520155
0.3 0.0303022019071389


==> Figures/BCJR-Once/BO-TV4-O-M10.txt <==
0 1
0.01 1
0.02 1
0.03 0.999999999804845
0.04 0.999999993305739
0.05 0.999999823017681
0.06 0.99999226795382
0.07 0.999966383598189
0.08 0.999913497369696
0.09 0.999690737552928
0.1 0.99923054114436
0.11 0.998179984032764
0.12 0.99648833837115
0.13 0.992912046689977
0.14 0.986139127796237
0.15 0.97580499014796
0.16 0.958219154359829
0.17 0.931085552469681
0.18 0.895923353437656
0.19 0.844266326487385
0.2 0.779378708408302
0.21 0.701897584249099
0.22 0.617311630204744
0.23 0.52588157804522
0.24 0.434985557757915
0.25 0.351181838530297
0.26 0.276276242290014
0.27 0.214943875801561
0.28 0.166961151711465
0.29 0.125679442046005
0.3 0.0934451587245295


==> Figures/BCJR-Once/BO-TV4-O-M2-joint.txt <==
0 1
0.01 0.99988377076485
0.02 0.999359502637266
0.03 0.998177088600247
0.04 0.995963509722266
0.05 0.992915617000816
0.06 0.987840467515549
0.07 0.981170535144879
0.08 0.971835407605116
0.09 0.962371312094786
0.1 0.948009519030941
0.11 0.933706531433476
0.12 0.908441357996307
0.13 0.880407809197463
0.14 0.840918927554714
0.15 0.809773143737907
0.16 0.764568084712651
0.17 0.722398453727222
0.18 0.669896796358581
0.19 0.606863008857995
0.2 0.556714639917454
0.21 0.500932377270982
0.22 0.441349189584918
0.23 0.3827632035366
0.24 0.33104976779845
0.25 0.276785221354694
0.26 0.229337767275787
0.27 0.189743324786367
0.28 0.151311850968287
0.29 0.121751640996961
0.3 0.0968391029461537


==> Figures/BCJR-Once/BO-TV4-O-M2.txt <==
0 1
0.01 0.999766490319605
0.02 0.99905469401482
0.03 0.997260894874398
0.04 0.994438576335932
0.05 0.989542623025543
0.06 0.98281003466137
0.07 0.972441712991075
0.08 0.957224445069132
0.09 0.938671081326386
0.1 0.914620608278388
0.11 0.885315810082387
0.12 0.85084632596391
0.13 0.806514293960409
0.14 0.761310499760016
0.15 0.71013753283686
0.16 0.653375347963588
0.17 0.594201616168311
0.18 0.532740002341219
0.19 0.474523520006076
0.2 0.414235450782763
0.21 0.360709241298894
0.22 0.300199453842348
0.23 0.254250264528224
0.24 0.208024806286738
0.25 0.169689712443142
0.26 0.136514388775891
0.27 0.10748387655427
0.28 0.0827920588948048
0.29 0.0669945624632656
0.3 0.0501069344203634


==> Figures/BCJR-Once/BO-TV4-O-M3.txt <==
0 1
0.01 0.999986022670621
0.02 0.999933705517816
0.03 0.99968927612173
0.04 0.999073636745839
0.05 0.998028409596776
0.06 0.996153846291771
0.07 0.993066370142664
0.08 0.987312541928322
0.09 0.978762335975883
0.1 0.967071433219833
0.11 0.950638105109632
0.12 0.929345752291177
0.13 0.89944513137332
0.14 0.86465464417943
0.15 0.821731573521446
0.16 0.768638413175072
0.17 0.713493725881793
0.18 0.652192338006304
0.19 0.588572269279166
0.2 0.518636831753079
0.21 0.455492461126072
0.22 0.388850963624759
0.23 0.328361166991188
0.24 0.273533690925221
0.25 0.22405183112323
0.26 0.179432273156267
0.27 0.143238896636591
0.28 0.111939602924647
0.29 0.0872727042367809
0.3 0.0686795326171056


==> Figures/BCJR-Once/BO-TV4-O-M5.txt <==
0 1
0.01 0.999999999762368
0.02 0.999999743390942
0.03 0.999994299339008
0.04 0.999959356841734
0.05 0.999902280373627
0.06 0.99957531659068
0.07 0.999106536590392
0.08 0.99797926076454
0.09 0.996049767310978
0.1 0.99278856952061
0.11 0.986883766223311
0.12 0.977891887040889
0.13 0.963463532419742
0.14 0.94528948314208
0.15 0.917279828174462
0.16 0.881705015678894
0.17 0.836210445040775
0.18 0.780362302722548
0.19 0.71852693428086
0.2 0.648412027913443
0.21 0.571487770386046
0.22 0.496756171548048
0.23 0.42399288277223
0.24 0.355928509470156
0.25 0.288994407364443
0.26 0.236463204251284
0.27 0.187343407814919
0.28 0.15026120043447
0.29 0.11549036681016
0.3 0.0917956168349212


==> Figures/BCJR-Once/BO_CC4_Off_M1.txt <==
0.000000	1.000000
0.010000	0.995508
0.020000	0.987675
0.030000	0.975141
0.040000	0.958248
0.050000	0.930284
0.060000	0.905025
0.070000	0.870821
0.080000	0.826793
0.090000	0.778885
0.100000	0.729083
0.110000	0.672226
0.120000	0.613723
0.130000	0.553347
0.140000	0.491341
0.150000	0.431472
0.160000	0.374414
0.170000	0.312990
0.180000	0.261360
0.190000	0.211798
0.200000	0.170073
0.210000	0.130236
0.220000	0.101876
0.230000	0.077517
0.240000	0.054121
0.250000	0.041970
0.260000	0.026287
0.270000	0.018559
0.280000	0.012277
0.290000	0.007003
0.300000	0.007036


==> Figures/BCJR-Once/BO_RSTV4_NoOff_M1.txt <==
0.000000	1.000000
0.010000	0.998544
0.020000	0.992960
0.030000	0.983599
0.040000	0.968375
0.050000	0.946943
0.060000	0.920379
0.070000	0.888548
0.080000	0.847572
0.090000	0.802368
0.100000	0.752725
0.110000	0.697656
0.120000	0.641460
0.130000	0.579411
0.140000	0.515604
0.150000	0.458754
0.160000	0.395727
0.170000	0.344024
0.180000	0.289537
0.190000	0.238681
0.200000	0.192101
0.210000	0.152397
0.220000	0.119816
0.230000	0.094006
0.240000	0.067173
0.250000	0.053293
0.260000	0.036338
0.270000	0.027535
0.280000	0.021736
0.290000	0.013796



==> Figures/BCJR-Once/BO_RSTV4_NoOff_M10.txt <==
0 1
0.010000	1.000000
0.020000	1.000000
0.030000	1.000000
0.040000	1.000000
0.050000	1.000000
0.060000	0.999999
0.070000	0.999998
0.080000	0.999992
0.090000	0.999921
0.100000	0.999839
0.110000	0.999278
0.120000	0.997837
0.130000	0.993981
0.140000	0.985093
0.150000	0.966509
0.160000	0.932043
0.170000	0.876143
0.180000	0.783067
0.190000	0.666867
0.200000	0.535063
0.210000	0.391656
0.220000	0.267004
0.230000	0.161577
0.240000	0.083599
0.250000	0.044567
0.260000	0.013282
0.270000	-0.001406
0.280000	-0.007056
0.290000	-0.015028
0.300000	-0.013157


==> Figures/BCJR-Once/BO_RSTV4_NoOff_M2.txt <==
0.000000	0.999997
0.010000	0.999953
0.020000	0.999605
0.030000	0.998602
0.040000	0.996484
0.050000	0.992331
0.060000	0.984727
0.070000	0.972931
0.080000	0.955315
0.090000	0.932008
0.100000	0.902004
0.110000	0.859253
0.120000	0.807665
0.130000	0.747382
0.140000	0.682662
0.150000	0.605434
0.160000	0.525859
0.170000	0.445174
0.180000	0.366890
0.190000	0.293951
0.200000	0.223378
0.210000	0.173996
0.220000	0.124080
0.230000	0.095922
0.240000	0.065398
0.250000	0.046306
0.260000	0.033463
0.270000	0.023827
0.280000	0.020337
0.290000	0.013105



==> Figures/BCJR-Once/BO_RSTV4_NoOff_M2_joint.txt <==
0 1
0.01 0.999999963854731
0.02 0.999970524038631
0.03 0.999927744550706
0.04 0.999608228969048
0.05 0.998360687825843
0.06 0.995751674684167
0.07 0.992671760007331
0.08 0.986933090665955
0.09 0.979598427018384
0.1 0.969149880593354
0.11 0.957154944113222
0.12 0.931241522589083
0.13 0.913666795341858
0.14 0.88177982459562
0.15 0.841775977855212
0.16 0.800239459774509
0.17 0.750311026303802
0.18 0.701134295423387
0.19 0.633556212656462
0.2 0.574318236777648
0.21 0.509996906565529
0.22 0.418813788419768
0.23 0.344644669174806
0.24 0.287578307370045
0.25 0.225673738872886
0.26 0.188281714054446
0.27 0.129000224384169
0.28 0.103202654817741
0.29 0.0780953564294245
0.3 0.0637685106917522


==> Figures/BCJR-Once/BO_RSTV4_NoOff_M3.txt <==
0.000000	1.000000
0.010000	1.000000
0.020000	0.999982
0.030000	0.999932
0.040000	0.999685
0.050000	0.998878
0.060000	0.997412
0.070000	0.994050
0.080000	0.987160
0.090000	0.975752
0.100000	0.960514
0.110000	0.936568
0.120000	0.900959
0.130000	0.853628
0.140000	0.792919
0.150000	0.725158
0.160000	0.641874
0.170000	0.551753
0.180000	0.455580
0.190000	0.366664
0.200000	0.286390
0.210000	0.220118
0.220000	0.154597
0.230000	0.112110
0.240000	0.085584
0.250000	0.054492
0.260000	0.039317
0.270000	0.032325
0.280000	0.020089
0.290000	0.018427



==> Figures/BCJR-Once/BO_RSTV4_NoOff_M5.txt <==
0 1
0.010000	1.000000
0.020000	1.000000
0.030000	1.000000
0.040000	1.000000
0.050000	0.999994
0.060000	0.999947
0.070000	0.999866
0.080000	0.999532
0.090000	0.998574
0.100000	0.996311
0.110000	0.991662
0.120000	0.982026
0.130000	0.966597
0.140000	0.938532
0.150000	0.898479
0.160000	0.837593
0.170000	0.765165
0.180000	0.672801
0.190000	0.560756
0.200000	0.463748
0.210000	0.361056
0.220000	0.267913
0.230000	0.192175
0.240000	0.139420
0.250000	0.091149
0.260000	0.064917
0.270000	0.050910
0.280000	0.033508
0.290000	0.024502
0.300000	0.022222


==> Figures/BCJR-Once/BO_Rep4_Off_M1.txt <==
0.000000	1.000000
0.010000	0.985339
0.020000	0.967862
0.030000	0.947211
0.040000	0.922396
0.050000	0.895120
0.060000	0.864178
0.070000	0.831985
0.080000	0.795284
0.090000	0.754596
0.100000	0.715174
0.110000	0.671003
0.120000	0.629127
0.130000	0.582241
0.140000	0.538333
0.150000	0.492072
0.160000	0.443910
0.170000	0.401550
0.180000	0.359710
0.190000	0.314834
0.200000	0.277521
0.210000	0.237546
0.220000	0.203493
0.230000	0.172687
0.240000	0.142485
0.250000	0.117230
0.260000	0.093959
0.270000	0.075463
0.280000	0.061487
0.290000	0.046308
0.300000	0.034999


==> Figures/BCJR-Once/BO_TV4_NoOff_M1.txt <==
0.000000	1.000000
0.010000	0.998539
0.020000	0.993370
0.030000	0.984019
0.040000	0.968936
0.050000	0.934521
0.060000	0.832647
0.070000	0.636757
0.080000	0.526313
0.090000	0.367664
0.100000	0.290683
0.110000	0.225829
0.120000	0.170102
0.130000	0.129494
0.140000	0.104458
0.150000	0.080782
0.160000	0.063983
0.170000	0.048848
0.180000	0.039535
0.190000	0.033612
0.200000	0.027815
0.210000	0.020213
0.220000	0.016832
0.230000	0.014705
0.240000	0.011906
0.250000	0.010071
0.260000	0.008609
0.270000	0.007433
0.280000	0.006723
0.290000	0.005771
0.300000	0.004738


==> Figures/BCJR-Once/BO_TV4_Off_M1.txt <==
0.000000	1.000000
0.010000	0.992206
0.020000	0.980731
0.030000	0.965726
0.040000	0.946378
0.050000	0.921610
0.060000	0.893855
0.070000	0.860594
0.080000	0.824737
0.090000	0.781962
0.100000	0.737850
0.110000	0.689422
0.120000	0.643307
0.130000	0.593086
0.140000	0.539959
0.150000	0.489106
0.160000	0.437970
0.170000	0.391624
0.180000	0.341131
0.190000	0.295870
0.200000	0.254170
0.210000	0.215765
0.220000	0.179746
0.230000	0.150362
0.240000	0.118042
0.250000	0.096144
0.260000	0.076966
0.270000	0.060909
0.280000	0.046330
0.290000	0.035345
0.300000	0.027780


==> Figures/BCJR-Once/BO_WM4_NoOff_M1.txt <==
0.000000	1.000000
0.010000	0.299475
0.020000	0.133868
0.030000	0.109086
0.040000	0.081724
0.050000	0.055147
0.060000	0.047057
0.070000	0.038406
0.080000	0.033686
0.090000	0.024628
0.100000	0.023850
0.110000	0.019070
0.120000	0.018022
0.130000	0.014720
0.140000	0.013126
0.150000	0.010628
0.160000	0.009895
0.170000	0.007719
0.180000	0.007476
0.190000	0.006959
0.200000	0.005585
0.210000	0.005039
0.220000	0.005066
0.230000	0.003947
0.240000	0.003643
0.250000	0.003044
0.260000	0.002666
0.270000	0.002540
0.280000	0.002074
0.290000	0.001716
0.300000	0.001549


==> Figures/BCJR-Once/BO_WM4_Off_M1.txt <==
0.000000	1.000000
0.010000	0.972383
0.020000	0.942120
0.030000	0.908466
0.040000	0.872788
0.050000	0.835606
0.060000	0.799593
0.070000	0.760167
0.080000	0.720622
0.090000	0.680161
0.100000	0.638608
0.110000	0.600728
0.120000	0.561793
0.130000	0.523860
0.140000	0.485865
0.150000	0.447815
0.160000	0.413563
0.170000	0.377668
0.180000	0.345444
0.190000	0.314158
0.200000	0.282376
0.210000	0.254709
0.220000	0.226703
0.230000	0.201905
0.240000	0.176783
0.250000	0.156271
0.260000	0.135326
0.270000	0.116831
0.280000	0.099863
0.290000	0.084320
0.300000	0.071766


==> Figures/BCJR-Once/CC2-O-PE0-M1.txt <==
0 1
0.01 0.995482815131049
0.02 0.987649340867134
0.03 0.975707938454016
0.04 0.958678080214807
0.05 0.935739870150285
0.06 0.906396499252906
0.07 0.871266060200847
0.08 0.829314739390314
0.09 0.780442996667167
0.1 0.73134984823246
0.11 0.674466803399256
0.12 0.614313619676356
0.13 0.558081034253198
0.14 0.491322254870675
0.15 0.435192566620629
0.16 0.372306620223157
0.17 0.317128757008471
0.18 0.261990258322063
0.19 0.214950101421185
0.2 0.16964570997865
0.21 0.132919827257655
0.22 0.0996684867424039
0.23 0.0767620595526363
0.24 0.0546925521741109
0.25 0.0369698455036473
0.26 0.0255937699111095
0.27 0.0172855417757543
0.28 0.0127998278049461
0.29 0.00998386402261143
0.3 0.00684998292059956


==> Figures/BCJR-Once/CC2-O-PE0-M2-joint.txt <==
0 NaN
0.02 0.999114941623343
0.04 0.998476208063424
0.06 0.995069267029075
0.08 0.980399044842353
0.1 0.956658025612853
0.12 0.914629830455361
0.14 0.843832801085889
0.16 0.76379931259798
0.18 0.640188421806939
0.2 0.520944625225102
0.22 0.353746755854
0.24 0.251563252564709
0.26 0.150022858223479
0.28 0.103236187148645
0.3 0.0641810676173304


==> Figures/BCJR-Once/CC2-O-PE0-M2.txt <==
0 1
0.01 0.999903239261974
0.02 0.999574908493933
0.03 0.998487260610193
0.04 0.996562660040604
0.05 0.992840830426064
0.06 0.986489495621797
0.07 0.977298789673827
0.08 0.962483768294807
0.09 0.940616249617788
0.1 0.91309365806149
0.11 0.875366249062231
0.12 0.830501423910885
0.13 0.776483788212487
0.14 0.713369953806962
0.15 0.646611969668685
0.16 0.575355188107928
0.17 0.499238817496551
0.18 0.428663999663217
0.19 0.361711310964975
0.2 0.289428844239181
0.21 0.232247171087585
0.22 0.173445942442695
0.23 0.127324948991457
0.24 0.0976707603558335
0.25 0.0676660046658386
0.26 0.0472858336061141
0.27 0.0308108512658943
0.28 0.0231792359453467
0.29 0.0155371154099018
0.3 0.0112926336413941


==> Figures/BCJR-Once/CC2-O-PE005-M1.txt <==
0 0.986009400100271
0.01 0.95627934262008
0.02 0.924341585263789
0.03 0.88860826149178
0.04 0.850685063693753
0.05 0.807071675603631
0.06 0.761793866486711
0.07 0.715398425863043
0.08 0.662199294146577
0.09 0.60865812574593
0.1 0.556540476484388
0.11 0.497889142288929
0.12 0.445649720538259
0.13 0.395942202586741
0.14 0.338396013523335
0.15 0.286187398987442
0.16 0.245005913830608
0.17 0.199153071446632
0.18 0.162839520086972
0.19 0.126950920262236
0.2 0.0979723270399856
0.21 0.0720755066861538
0.22 0.0548197120079372
0.23 0.0400089158347684
0.24 0.0284977023604817
0.25 0.0211764944902812
0.26 0.014386206875305
0.27 0.0104386182901343
0.28 0.00727623338002367
0.29 0.00628340221276933
0.3 0.00370949251418882


==> Figures/BCJR-Once/CC2-O-PE005-M2-joint.txt <==
0 0.999554393097875
0.02 0.996936239237577
0.04 0.987467156384915
0.06 0.969490408783266
0.08 0.937603061149062
0.1 0.872329469645742
0.12 0.802483479160399
0.14 0.716304162763001
0.16 0.606306370806176
0.18 0.490377374993662
0.2 0.359761295231067
0.22 0.248216649119205
0.24 0.177992108040996
0.26 0.0920270616866155
0.28 0.0675681704626561
0.3 0.0478666044985281


==> Figures/BCJR-Once/CC2-O-PE005-M2.txt <==
0 0.999637698300151
0.01 0.997569614906999
0.02 0.992829758102048
0.03 0.984418607476846
0.04 0.972946401771929
0.05 0.95484404031402
0.06 0.934721395157392
0.07 0.906393720872677
0.08 0.872913919295942
0.09 0.829370621455202
0.1 0.783111172559613
0.11 0.727232558639835
0.12 0.666705487163582
0.13 0.602976692392436
0.14 0.538281564148197
0.15 0.46955845737645
0.16 0.40452847675592
0.17 0.337898721505159
0.18 0.278976488800729
0.19 0.223446478174569
0.2 0.17518977349579
0.21 0.135361034956232
0.22 0.101019698475557
0.23 0.075507647410722
0.24 0.0514140541412308
0.25 0.0339317169836668
0.26 0.0267238062681412
0.27 0.0174483919351044
0.28 0.0121054347183353
0.29 0.00927446898738665
0.3 0.00654281291126209


==> Figures/BCJR-Once/CC2-O-PE01-M1.txt <==
0 0.938856247060929
0.01 0.884414971704053
0.02 0.826740722208481
0.03 0.776025798281146
0.04 0.719407338795312
0.05 0.667860767571994
0.06 0.612163224572611
0.07 0.558719836368639
0.08 0.503477251948072
0.09 0.449818360071628
0.1 0.40232844682497
0.11 0.348933646206176
0.12 0.304567406654183
0.13 0.25700641321784
0.14 0.216517074988741
0.15 0.183581993209756
0.16 0.147244151358059
0.17 0.114031650150029
0.18 0.0926370359411466
0.19 0.0683098735614239
0.2 0.0524538334447036
0.21 0.0363311427719441
0.22 0.0268569945992058
0.23 0.0212333707419893
0.24 0.0134799758444188
0.25 0.0107812915532976
0.26 0.0078615664241075
0.27 0.00603079172333753
0.28 0.00396294706063122
0.29 0.00310688469898219
0.3 0.00236165426899001


==> Figures/BCJR-Once/CC2-O-PE01-M2-joint.txt <==
0 0.998032354340204
0.02 0.98577864810919
0.04 0.959253761890557
0.06 0.912671440277426
0.08 0.858106385405776
0.1 0.779699110739707
0.12 0.687041389558118
0.14 0.577123551379386
0.16 0.444569443335911
0.18 0.351225039361476
0.2 0.228559834383153
0.22 0.168578436499449
0.24 0.108858679358318
0.26 0.0572420862970393
0.28 0.0475283887439832
0.3 0.0355479646276334


==> Figures/BCJR-Once/CC2-O-PE01-M2.txt <==
0 0.995950838332946
0.01 0.985833117973713
0.02 0.967727759773709
0.03 0.943703732088914
0.04 0.913795636565899
0.05 0.877095531640045
0.06 0.837026577401104
0.07 0.788561980067699
0.08 0.729337095964236
0.09 0.680525717182699
0.1 0.619373984537462
0.11 0.555216781532093
0.12 0.491571893143286
0.13 0.429783170927251
0.14 0.370431518296878
0.15 0.311297110365441
0.16 0.257953710301602
0.17 0.20780122033836
0.18 0.162354432559802
0.19 0.124507129855597
0.2 0.09030883933927
0.21 0.0698625882215101
0.22 0.0496679609451847
0.23 0.0373289394490605
0.24 0.0261160954199259
0.25 0.0205352438212768
0.26 0.0136651784901167
0.27 0.00981306118291531
0.28 0.00708046665840197
0.29 0.00529416092339039
0.3 0.00393527735837597


==> Figures/FER_innerWiMax/BCJR_CC_WIMAXlike_q16_n240_k120_M1.csv <==
p,FER,BER
0.09,0.00012,3.09166666667e-05
0.1,0.00276,0.000806125
0.11,0.03649,0.011416125
0.12,0.21991,0.0726498333333
0.13,0.615694694837,0.221791589861
0.14,0.915290273254,0.374453239281


==> Figures/FER_innerWiMax/BCJR_CC_WIMAXlike_q16_n240_k120_M1_turbo100.csv <==
p,FER,BER
0.11,9e-05,4.14583333333e-05
0.12,0.0049,0.00219258333333
0.13,0.0691624365482,0.0308899111675
0.14,0.332122972646,0.149995965464
0.15,0.726021684737,0.347431887684


==> Figures/FER_innerWiMax/RandomTVCnw8,kw4+Wimax-like_NB-LDPCn240,k120_dv6_dc7_GF16.txt <==
pins pdel psubs BER SER FER
1.300000e-01 1.300000e-01 0.000000e+00 5.240681e-02 9.927588e-02 2.849003e-01
1.200000e-01 1.200000e-01 0.000000e+00 1.416967e-02 2.694750e-02 8.467401e-02
1.100000e-01 1.100000e-01 0.000000e+00 2.509747e-03 4.730219e-03 1.499475e-02
1.000000e-01 1.000000e-01 0.000000e+00 2.057171e-04 3.834898e-04 1.316326e-03
9.000000e-02 9.000000e-02 0.000000e+00 2.378960e-05 4.483670e-05 1.617194e-04


==> Figures/FER_innerWiMax/RandomTVCnw8,kw4+Wimax-like_NB-LDPCn240,k120_dv6_dc7_GF16_it.txt <==
pins pdel psubs BER SER FER
1.600000e-01 1.600000e-01 0.000000e+00 1.832696e-01 3.470522e-01 6.802721e-01
1.500000e-01 1.500000e-01 0.000000e+00 9.117264e-02 1.721048e-01 3.676471e-01
1.400000e-01 1.400000e-01 0.000000e+00 2.642942e-02 5.013308e-02 1.101322e-01
1.300000e-01 1.300000e-01 0.000000e+00 3.269710e-03 6.204245e-03 1.299545e-02
1.200000e-01 1.200000e-01 0.000000e+00 1.554169e-04 2.931996e-04 6.098267e-04
1.100000e-01 1.100000e-01 0.000000e+00 4.584519e-06 8.593431e-06 1.841943e-05

==> Figures/FER_innerWiMax/TVC+RSnw8,kw4+Wimax-like_NB-LDPCn240,k120_dv6_dc7_GF16.txt <==
pins pdel psubs BER SER FER
1.300000e-01 1.300000e-01 0.000000e+00 5.309685e-02 1.011011e-01 3.003003e-01
1.200000e-01 1.200000e-01 0.000000e+00 1.243504e-02 2.366060e-02 7.423905e-02
1.100000e-01 1.100000e-01 0.000000e+00 1.367137e-03 2.603759e-03 8.688852e-03
1.000000e-01 1.000000e-01 0.000000e+00 7.339331e-05 1.395067e-04 4.793358e-04
9.000000e-02 9.000000e-02 0.000000e+00 5.467922e-06 1.032939e-05 2.620641e-05


==> Figures/FER_innerWiMax/TVC+RSnw8,kw4+Wimax-like_NB-LDPCn240,k120_dv6_dc7_GF16_it.txt <==
pins pdel psubs BER SER FER
1.600000e-01 1.600000e-01 0.000000e+00 1.861403e-01 3.544529e-01 7.633588e-01
1.500000e-01 1.500000e-01 0.000000e+00 1.195257e-01 2.278369e-01 5.319149e-01
1.400000e-01 1.400000e-01 0.000000e+00 4.777681e-02 9.090471e-02 2.314815e-01
1.300000e-01 1.300000e-01 0.000000e+00 6.780444e-03 1.294378e-02 3.237294e-02
1.200000e-01 1.200000e-01 0.000000e+00 3.253573e-04 6.190865e-04 1.569957e-03
1.100000e-01 1.100000e-01 0.000000e+00 7.654909e-06 1.454113e-05 3.700817e-05

==> Figures/FER_innerWiMax/TVC+RSnw8,kw4+opt-LDPCn240,k120_protograph_dv3_dc5_GF16.txt <==
pins pdel psubs BER SER FER
1.400000e-01 1.400000e-01 0.000000e+00 1.003472e-01 1.914832e-01 6.289308e-01
1.300000e-01 1.300000e-01 0.000000e+00 2.631137e-02 5.031270e-02 1.876173e-01
1.200000e-01 1.200000e-01 0.000000e+00 5.074875e-03 9.616679e-03 3.671072e-02
1.100000e-01 1.100000e-01 0.000000e+00 3.175488e-04 6.029355e-04 2.506140e-03
1.000000e-01 1.000000e-01 0.000000e+00 1.022400e-05 1.941987e-05 1.001024e-04

==> Figures/FER_innerWiMax/TVC+RSnw8,kw4+opt-LDPCn240,k120_protograph_dv3_dc6_GF16.txt <==
pins pdel psubs BER SER FER
1.300000e-01 1.300000e-01 0.000000e+00 4.790400e-02 9.179331e-02 2.739514e-01
1.200000e-01 1.200000e-01 0.000000e+00 9.887712e-03 1.893503e-02 6.779661e-02
1.100000e-01 1.100000e-01 0.000000e+00 7.476980e-04 1.431626e-03 5.379526e-03
1.000000e-01 1.000000e-01 0.000000e+00 3.147246e-05 5.937509e-05 2.315571e-04

==> Figures/FER_innerWiMax/TVC+RSnw8,kw4+opt-LDPCn240,k122_dv30_dc9_GF16.txt <==
pins pdel psubs BER SER FER
1.300000e-01 1.300000e-01 0.000000e+00 1.053791e-01 2.020719e-01 2.464481e-01
1.200000e-01 1.200000e-01 0.000000e+00 5.117842e-02 9.735801e-02 6.793296e-02
1.100000e-01 1.100000e-01 0.000000e+00 1.627818e-02 3.128824e-02 9.661836e-03
1.000000e-01 1.000000e-01 0.000000e+00 6.959427e-03 1.332666e-02 4.448399e-03


==> Figures/FER_innerWiMax/WMnw8,kw4+Wimax-like_NB-LDPCn240,k120_dv6_dc7_GF16.txt <==
pins pdel psubs BER SER FER
1.200000e-01 1.200000e-01 0.000000e+00 1.204649e-01 2.283730e-01 6.802721e-01
1.100000e-01 1.100000e-01 0.000000e+00 4.157632e-02 7.855017e-02 2.551020e-01
1.000000e-01 1.000000e-01 0.000000e+00 5.232815e-03 9.864283e-03 3.310162e-02
9.000000e-02 9.000000e-02 0.000000e+00 2.532749e-04 4.755475e-04 1.612253e-03
8.000000e-02 8.000000e-02 0.000000e+00 1.322304e-05 2.508523e-05 8.527556e-05


==> Figures/FER_innerWiMax/WMnw8,kw4+Wimax-like_NB-LDPCn240,k120_dv6_dc7_GF16_it.txt <==
pins pdel psubs BER SER FER
1.300000e-01 1.300000e-01 0.000000e+00 1.494439e-01 2.813910e-01 7.518797e-01
1.200000e-01 1.200000e-01 0.000000e+00 6.953125e-02 1.310790e-01 3.731343e-01
1.100000e-01 1.100000e-01 0.000000e+00 1.360536e-02 2.566707e-02 8.045052e-02
1.000000e-01 1.000000e-01 0.000000e+00 1.036671e-03 1.963795e-03 5.848979e-03
9.000000e-02 9.000000e-02 0.000000e+00 2.283125e-05 4.294585e-05 1.274673e-04


==> Figures/FER_subsErrors/BCJR_CC_optLDPC_q16_n240_k120_ps0.000000_M1.txt <==
pins pdel psubs BER FER
1.400000e-01 1.400000e-01 0.000000e+00 1.332794e-02 9.615385e-01 
1.300000e-01 1.300000e-01 0.000000e+00 5.742986e-03 5.847953e-01 
1.200000e-01 1.200000e-01 0.000000e+00 1.459805e-03 1.751313e-01 
1.100000e-01 1.100000e-01 0.000000e+00 1.285549e-04 1.944012e-02
1.000000e-01 1.000000e-01 0.000000e+00 8.156761e-07 4.453020e-04
9.000000e-02 9.000000e-02 0.000000e+00 2.056761e-08 3.258044e-06 

==> Figures/FER_subsErrors/BCJR_CC_optLDPC_q16_n240_k120_ps0.000000_M2.txt <==
pins pdel psubs BER FER
1.600000e-01 1.600000e-01 0.000000e+00 1.397703e-02 9.523810e-01 
1.500000e-01 1.500000e-01 0.000000e+00 5.482505e-03 5.434783e-01 
1.400000e-01 1.400000e-01 0.000000e+00 1.114754e-03 1.569859e-01 
1.300000e-01 1.300000e-01 0.000000e+00 2.930107e-05 5.392289e-03
1.200000e-01 1.200000e-01 0.000000e+00 6.245122e-07 2.045219e-05 


==> Figures/FER_subsErrors/BCJR_CC_optLDPC_q16_n240_k120_ps0.050000_M1.txt <==
pins pdel psubs BER FER
1.100000e-01 1.100000e-01 5.000000e-02 1.193909e-02 9.708738e-01 
1.000000e-01 1.000000e-01 5.000000e-02 5.943621e-03 6.849315e-01 
9.000000e-02 9.000000e-02 5.000000e-02 1.228758e-03 1.937984e-01 
8.000000e-02 8.000000e-02 5.000000e-02 1.101848e-04 2.117298e-02 
7.000000e-02 7.000000e-02 5.000000e-02 3.908003e-06 9.104566e-04
6.000000e-02 6.000000e-02 5.000000e-02 8.925423e-08 1.405426e-05 

==> Figures/FER_subsErrors/BCJR_CC_optLDPC_q16_n240_k120_ps0.050000_M2.txt <==
pins pdel psubs BER FER
1.300000e-01 1.300000e-01 5.000000e-02 1.139823e-02 8.928571e-01 
1.200000e-01 1.200000e-01 5.000000e-02 2.655613e-03 3.424658e-01 
1.100000e-01 1.100000e-01 5.000000e-02 1.004373e-04 3.470460e-02 
1.000000e-01 1.000000e-01 5.000000e-02 1.156761e-06 7.253020e-04
9.000000e-02 9.000000e-02 5.000000e-02 2.456761e-08 4.258044e-06 

==> Figures/FER_subsErrors/BCJR_CC_optLDPC_q16_n240_k120_ps0.100000_M1.txt <==
pins pdel psubs BER FER
9.000000e-02 9.000000e-02 1.000000e-01 1.297340e-02 9.708738e-01 
8.000000e-02 8.000000e-02 1.000000e-01 8.288223e-03 8.000000e-01 
7.000000e-02 7.000000e-02 1.000000e-01 3.248752e-03 4.166667e-01 
6.000000e-02 6.000000e-02 1.000000e-01 5.658015e-04 9.216590e-02
5.000000e-02 5.000000e-02 1.000000e-01 6.118778e-05 1.021607e-02
4.000000e-02 4.000000e-02 1.000000e-01 2.454288e-06 4.546314e-04
3.000000e-02 3.000000e-02 1.000000e-01 1.239003e-08 8.270044e-06 

==> Figures/FER_subsErrors/BCJR_CC_optLDPC_q16_n240_k120_ps0.100000_M2.txt <==
pins pdel psubs BER FER
1.100000e-01 1.100000e-01 1.000000e-01 1.339126e-02 9.615385e-01 
1.000000e-01 1.000000e-01 1.000000e-01 6.324013e-03 6.711409e-01 
9.000000e-02 9.000000e-02 1.000000e-01 8.400117e-04 1.443001e-01 
8.000000e-02 8.000000e-02 1.000000e-01 5.564022e-05 1.261352e-02 
7.000000e-02 7.000000e-02 1.000000e-01 1.908003e-06 4.104566e-04
6.000000e-02 6.000000e-02 1.000000e-01 1.925423e-08 4.405426e-06 

==> Figures/Multiple_sequences/TVC+RSnw8,kw4+opt-LDPCn240,k120_protograph_dv3_dc5_GF16.txt <==
pins pdel psubs BER SER FER
1.400000e-01 1.400000e-01 0.000000e+00 1.003472e-01 1.914832e-01 6.289308e-01
1.300000e-01 1.300000e-01 0.000000e+00 2.631137e-02 5.031270e-02 1.876173e-01
1.200000e-01 1.200000e-01 0.000000e+00 5.074875e-03 9.616679e-03 3.671072e-02
1.100000e-01 1.100000e-01 0.000000e+00 3.175488e-04 6.029355e-04 2.506140e-03
1.000000e-01 1.000000e-01 0.000000e+00 1.022400e-05 1.941987e-05 1.001024e-04

==> Figures/Multiple_sequences/TVC+RSnw8,kw4+opt-LDPCn240,k120_protograph_dv3_dc5_GF16_M10.txt <==
pins pdel psubs BER SER FER
2.400000e-01 2.400000e-01 0.000000e+00 1.590879e-01 3.000656e-01 7.874016e-01
2.300000e-01 2.300000e-01 0.000000e+00 2.936936e-02 5.546390e-02 1.692047e-01
2.200000e-01 2.200000e-01 0.000000e+00 5.161547e-04 9.787823e-04 3.219679e-03
2.100000e-01 2.100000e-01 0.000000e+00 5.161547e-06 9.787823e-06 1.619679e-05

==> Figures/Multiple_sequences/TVC+RSnw8,kw4+opt-LDPCn240,k120_protograph_dv3_dc5_GF16_M2.txt <==
pins pdel psubs BER SER FER
1.800000e-01 1.800000e-01 0.000000e+00 1.044071e-01 1.980523e-01 5.917160e-01
1.700000e-01 1.700000e-01 0.000000e+00 2.178895e-02 4.144324e-02 1.449275e-01
1.600000e-01 1.600000e-01 0.000000e+00 2.200466e-03 4.202551e-03 1.624959e-02
1.500000e-01 1.500000e-01 0.000000e+00 7.667435e-05 1.456233e-04 5.858128e-04
1.400000e-01 1.400000e-01 0.000000e+00 4.089969e-06 9.972363e-06 1.068580e-05

==> Figures/Multiple_sequences/TVC+RSnw8,kw4+opt-LDPCn240,k120_protograph_dv3_dc5_GF16_M2_joint.txt <==
pins pdel psubs BER SER FER
2.100000e-01 2.100000e-01 0.000000e+00 1.638743e-01 3.113445e-01 8.067227e-01
2.000000e-01 2.000000e-01 0.000000e+00 7.154064e-02 1.360254e-01 3.950617e-01
1.900000e-01 1.900000e-01 0.000000e+00 1.319950e-02 2.516303e-02 8.735214e-02
1.800000e-01 1.800000e-01 0.000000e+00 1.602049e-03 3.160722e-03 6.063503e-03
1.700000e-01 1.700000e-01 0.000000e+00 8.602049e-06 1.160722e-05 2.063503e-04

==> Figures/Multiple_sequences/TVC+RSnw8,kw4+opt-LDPCn240,k120_protograph_dv3_dc5_GF16_M3.txt <==
pins pdel psubs BER SER FER
2.000000e-01 2.000000e-01 0.000000e+00 1.339991e-01 2.538221e-01 7.518797e-01
1.900000e-01 1.900000e-01 0.000000e+00 2.681513e-02 5.085133e-02 1.661130e-01
1.800000e-01 1.800000e-01 0.000000e+00 2.018935e-03 3.801744e-03 1.355748e-02
1.700000e-01 1.700000e-01 0.000000e+00 5.243527e-05 9.962970e-05 3.672420e-04
1.600000e-01 1.600000e-01 0.000000e+00 1.153537e-06 7.654546e-06 7.201177e-06


==> Figures/Multiple_sequences/TVC+RSnw8,kw4+opt-LDPCn240,k120_protograph_dv3_dc5_GF16_M5.txt <==
pins pdel psubs BER SER FER
2.200000e-01 2.200000e-01 0.000000e+00 1.333627e-01 2.545188e-01 7.042254e-01
2.100000e-01 2.100000e-01 0.000000e+00 2.815558e-02 5.294329e-02 1.727116e-01
2.000000e-01 2.000000e-01 0.000000e+00 1.602930e-03 3.032465e-03 1.037775e-02
1.900000e-01 1.900000e-01 0.000000e+00 1.326276e-05 2.581043e-05 8.625941e-05

==> Figures/Short/BCJR_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M1_C.csv <==
p,FER,BER
0.04,5e-05,3.96825396825e-07
0.05,0.00021,2.35119047619e-06
0.06,0.00107,1.14484126984e-05
0.07,0.00556006471098,6.83275082407e-05
0.08,0.0207177879592,0.000269625808419
0.09,0.0533516427627,0.000734587141743
0.1,0.127538586515,0.00185760060862
0.11,0.22829522216,0.00341366484005
0.12,0.36790923825,0.00580740354849
0.13,0.526837606838,0.0086979378646
0.14,0.669621273167,0.0118404096799


==> Figures/Short/BCJR_TVRS_NoOffset_polar_a1_k32_n64_q4_l32_c8_ker-31_M1_C.csv <==
p,FER,BER
0.04,5e-05,4.16666666667e-07
0.05,0.00039,3.25396825397e-06
0.06,0.00161,1.52678571429e-05
0.07,0.00622,6.15079365079e-05
0.08,0.0178762196425,0.000195960978224
0.09,0.0446162484343,0.000535773416178
0.1,0.096872207328,0.00122132856717
0.11,0.186694254337,0.00253060665085
0.12,0.288243304585,0.00418058167434
0.13,0.426694535682,0.00660289496509
0.14,0.583702064897,0.00963347789952


==> Figures/Short/BCJR_TV_polar_a1_k32_n64_q4_l32_c8_ker-31_M1_C.csv <==
p,FER,BER
0.04,6e-05,5.15873015873e-07
0.05,0.00032,2.66865079365e-06
0.06,0.00181,1.71626984127e-05
0.07,0.00737143988792,8.16865910348e-05
0.08,0.0220995666329,0.000252160076495
0.09,0.0575329107752,0.000737208674394
0.1,0.1253330373,0.00167421727424
0.11,0.23229302934,0.00333734534118
0.12,0.353817991632,0.0052695590091
0.13,0.497668221186,0.00812917050009
0.14,0.671331467413,0.0112455017993


==> Figures/Short/BCJR_WM_polar_a1_k32_n64_q4_l32_c8_ker-31_M1_C.csv <==
p,FER,BER
0.03,0.00014,1.09126984127e-06
0.04,0.00113,1.15873015873e-05
0.05,0.0059,6.80555555556e-05
0.06,0.0199722332408,0.000252324915157
0.07,0.0577300479721,0.000804888843893
0.08,0.128913018367,0.00189256423373
0.09,0.244003145891,0.00374159691403
0.1,0.374897232118,0.00608858917642
0.11,0.535515320334,0.00913859044082
0.12,0.674928890695,0.0120797133698
0.13,0.808836789901,0.0151560285972
0.14,0.874649204864,0.0167704203602


==> Figures/Short/LDPC/BCJR_CC_EirikOPTldpc_n64k32q4_innerCC_WithOffset_C.csv <==
p,FER,BER
0.04,1e-05,1.40625e-06
0.05,0.00016,3.59375e-05
0.06,0.00133,0.0003184375
0.07,0.00618,0.0015234375
0.08,0.0221789627945,0.00548083127365
0.09,0.0625521267723,0.0155756657333
0.1,0.137880454712,0.0350564570346
0.11,0.249898580122,0.0666423681542
0.12,0.398595505618,0.10823823736
0.13,0.576183431953,0.167887851331
0.14,0.728756802009,0.224655975303


==> Figures/Short/LDPC/BCJR_TVRS_NoOffset_EirikOPTldpc_n64k32q4_innerTVRS_NoOffset_C.csv <==
p,FER,BER
0.04,3e-05,7.8125e-06
0.05,0.00017,4.59375e-05
0.06,0.00117,0.00028375
0.07,0.00598,0.0014828125
0.08,0.0184065834031,0.00464573926738
0.09,0.0512308067268,0.0129272788204
0.1,0.117156137756,0.0301754304881
0.11,0.213745825277,0.0550761337669
0.12,0.354493207941,0.0975623693835
0.13,0.523743500867,0.147616984402
0.14,0.684382665576,0.204396208095


==> Figures/Short/LDPC/BCJR_TV_EirikOPTldpc_n64k32q4_innerTV_WithOffset_C.csv <==
p,FER,BER
0.04,7e-05,1.390625e-05
0.05,0.00036,7.375e-05
0.06,0.00224,0.00049828125
0.07,0.0095,0.002141875
0.08,0.0306079411942,0.00699015635356
0.09,0.0746185466453,0.0174593290601
0.1,0.153702717102,0.037037576585
0.11,0.286514336918,0.0717580925179
0.12,0.431419939577,0.110828927492
0.13,0.603830266617,0.165467752535
0.14,0.769733972961,0.224685183166


==> Figures/Short/LDPC/LDPCopt_WM.csv <==
p,FER,BER
0.03,0.00065,0.00015734375
0.04,0.00333,0.00065375
0.05,0.01569,0.00318328125
0.06,0.04941,0.01008046875
0.07,0.12129,0.0256996875
0.08,0.23322,0.0509053125
0.09,0.38716,0.088890625
0.1,0.56097,0.13587546875
0.11,0.71403,0.184553125
0.12,0.84103,0.23468984375
0.13,0.92421,0.2801559375
0.14,0.96975,0.319324375


==> Figures/Short/LDPC/TVCnw8,kw4+opt-LDPCn32,k16_protograph_dv3_dc5_GF16.txt <==
pins pdel psubs BER SER FER
1.200000e-01 1.200000e-01 0.000000e+00 3.622611e-02 6.782444e-02 1.592357e-01
1.100000e-01 1.100000e-01 0.000000e+00 1.991705e-02 3.802910e-02 8.818342e-02
1.000000e-01 1.000000e-01 0.000000e+00 7.801465e-03 1.513948e-02 3.531073e-02
9.000000e-02 9.000000e-02 0.000000e+00 2.371179e-03 4.507032e-03 9.974067e-03
8.000000e-02 8.000000e-02 0.000000e+00 9.193501e-04 1.728682e-03 3.890142e-03
7.000000e-02 7.000000e-02 0.000000e+00 1.865025e-04 3.547977e-04 7.873458e-04
6.000000e-02 6.000000e-02 0.000000e+00 3.347602e-05 6.336807e-05 1.407202e-04

==> Figures/Short/LDPC/TVCnw8,kw4+opt-LDPCn32,k16_protograph_dv3_dc5_GF16_Ps005.txt <==
pins pdel psubs BER SER FER
1.200000e-01 1.200000e-01 5.000000e-02 1.258446e-01 2.376689e-01 5.405405e-01
1.100000e-01 1.100000e-01 5.000000e-02 8.907531e-02 1.685451e-01 4.098361e-01
1.000000e-01 1.000000e-01 5.000000e-02 6.290643e-02 1.196712e-01 2.890173e-01
9.000000e-02 9.000000e-02 5.000000e-02 3.748448e-02 7.005381e-02 1.655629e-01
8.000000e-02 8.000000e-02 5.000000e-02 1.834182e-02 3.458969e-02 8.481764e-02
7.000000e-02 7.000000e-02 5.000000e-02 8.390303e-03 1.580138e-02 3.892565e-02
6.000000e-02 6.000000e-02 5.000000e-02 3.816257e-03 7.430031e-03 1.799856e-02


==> Figures/Short_MultiSeq/BCJR-MSA_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M10.csv <==
p,FER,BER
0.17,2e-05,1.38888888889e-07
0.18,0.00023,1.9246031746e-06
0.19,0.00247,2.91468253968e-05
0.2,0.0154724257617,0.000198749380199
0.21,0.0713744315311,0.000965808148255
0.22,0.208333333333,0.00301189772599
0.23,0.444410034066,0.0070071204904


==> Figures/Short_MultiSeq/BCJR-MSA_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M3.csv <==
p,FER,BER
0.09,3e-05,3.47222222222e-07
0.1,0.00089,9.39484126984e-06
0.11,0.00424,5.05952380952e-05
0.12,0.0147783974171,0.000182630531911
0.13,0.0452131161933,0.000599261916259
0.14,0.114294516328,0.00159180448383
0.15,0.239231664726,0.00356711692567
0.16,0.376402956474,0.00594233267721
0.17,0.590489130435,0.0098888241891
0.18,0.739644970414,0.0131198929276


==> Figures/Short_MultiSeq/BCJR-MSA_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M5.csv <==
p,FER,BER
0.13,0.00017,1.90476190476e-06
0.14,0.00137,1.51388888889e-05
0.15,0.00629,7.21428571429e-05
0.16,0.027639624949,0.000359024798487
0.17,0.0820150514514,0.00110603423267
0.18,0.199103287944,0.00292182631937
0.19,0.369500674764,0.00569104384894


==> Figures/Short_MultiSeq/BCJR_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M2_Joint.csv <==
p,FER,BER
0.11,0.00017,2.30158730159e-06
0.12,0.00057,6.60714285714e-06
0.13,0.00289,3.31944444444e-05
0.14,0.01039783941,0.000131698051611
0.15,0.030446793178,0.000406071628748
0.16,0.0776451753748,0.0010736405366
0.17,0.1627223078,0.00241132138801
0.18,0.306026365348,0.00472748146654
0.19,0.466961745179,0.00770064586062


==> Figures/Short_MultiSeq/bcjr_CC_polar_a1_k32_n64_q4_l32_c8_ker-31.csv <==
p,FER,BER
0.05,0.000194,2.04067460317e-06
0.06,0.00126248294198,1.46229149252e-05
0.07,0.00556006471098,6.83275082407e-05
0.08,0.0207177879592,0.000269625808419
0.09,0.0533516427627,0.000734587141743
0.1,0.127538586515,0.00185760060862
0.11,0.22829522216,0.00341366484005
0.12,0.36790923825,0.00580740354849
0.13,0.526837606838,0.0086979378646
0.14,0.669621273167,0.0118404096799


==> Figures/Short_MultiSeq/bcjr_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M10.csv <==
p,FER,BER
0.16,0.00011,7.24206349206e-07
0.17,0.00197,2.33829365079e-05
0.18,0.0190708399486,0.000241715628566
0.19,0.0947277441659,0.00128676722778
0.2,0.298192771084,0.00431097099019
0.21,0.580976863753,0.00920801053926


==> Figures/Short_MultiSeq/bcjr_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M2.csv <==
p,FER,BER
0.09,0.00021,2.5e-06
0.1,0.00147,1.74404761905e-05
0.11,0.00722,8.79761904762e-05
0.12,0.0275390995582,0.000357129949803
0.13,0.0801801801802,0.00111517767768
0.14,0.183372183372,0.00267417767418
0.15,0.329717457114,0.00507043550686
0.16,0.519034670292,0.00860451533888


==> Figures/Short_MultiSeq/bcjr_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M3.csv <==
p,FER,BER
0.11,0.00013,1.57738095238e-06
0.12,0.00124,1.42857142857e-05
0.13,0.00722,9.19345238095e-05
0.14,0.0291417165669,0.000385453582631
0.15,0.0957595934817,0.00135702534621
0.16,0.205337029977,0.00307022248627
0.17,0.404558404558,0.00635881608104
0.18,0.621212121212,0.0105455597643


==> Figures/Short_MultiSeq/bcjr_CC_polar_a1_k32_n64_q4_l32_c8_ker-31_M5.csv <==
p,FER,BER
0.13,5e-05,6.15079365079e-07
0.14,0.00057,6.5873015873e-06
0.15,0.00504,6.125e-05
0.16,0.0271291026118,0.000360618430396
0.17,0.102887237844,0.00143943906288
0.18,0.237675043161,0.00346984340126
0.19,0.475703324808,0.00762379227053


==> Figures/polar_long/bcjr_TV_polar_a1_k128_n256_q16_l32_c16_ker-61.csv <==
p,FER,BER
0.09,2e-05,1.58333333333e-06
0.1,0.0006,7.90833333333e-05
0.11,0.00631,0.00109691666667
0.12,0.0510204081633,0.0112198592308
0.13,0.241786811628,0.0670507366265
0.14,0.58866036687,0.196261812118


==> Figures/polar_long/bcjr_TV_polar_a1_k128_n256_q16_l32_c8_ker-61.csv <==
p,FER,BER
0.09,3e-05,2.33333333333e-06
0.1,0.00043,5.4125e-05
0.11,0.00446,0.000721875
0.12,0.0376086251037,0.00806515102345
0.13,0.188267813268,0.0502610565111
0.14,0.512250898399,0.169013394316

